Attentional Heterogeneous Graph Neural Network: Application to Program Reidentification

Program or process is an integral part of almost every IT/OT system. Can we trust the identity/ID (e.g., executable name) of the program? To avoid detection, malware may disguise itself using the ID of a legitimate program, and a system tool (e.g., PowerShell) used by the attackers may have the fake ID of another common software, which is less sensitive. However, existing intrusion detection techniques often overlook this critical program reidentification problem (i.e., checking the program's identity). In this paper, we propose an attentional heterogeneous graph neural network model (DeepHGNN) to verify the program's identity based on its system behaviors. The key idea is to leverage the representation learning of the heterogeneous program behavior graph to guide the reidentification process. We formulate the program reidentification as a graph classification problem and develop an effective attentional heterogeneous graph embedding algorithm to solve it. Extensive experiments --- using real-world enterprise monitoring data and real attacks --- demonstrate the effectiveness of DeepHGNN across multiple popular metrics and the robustness to the normal dynamic changes like program version upgrades.

==> main.txt <==
@inproceedings{Zhang:2014:SAM:2660267.2660359,
 title = {Semantics-aware android malware Classification Using Weighted Contextual API dependency graphs},
 author = {Zhang, Mu and Duan, Yue and \textit{et al.}},
 booktitle = {ACM SIGSAC Conference on Computer and Communications Security},
 pages = {1105--1116},
 year = {2014}
} 

@Misc{etw,
	title = {\url{https://msdn.microsoft.com/en-us/library/ff357719}},
	author={},
	year={2017}
}

@Misc{kernelaudit,
  title= {\url{https://wiki.archlinux.org/index.php/Audit_framework}},
  author= {},
  year= {2016}
}

@inproceedings{venkatesan2001graph,
  title={A graph theoretic approach to software watermarking},
  author={Venkatesan, Ramarathnam and Vazirani, Vijay and \textit{et al.}},
  booktitle={International Workshop on Information Hiding},
  pages={157--168},
  year={2001}
}


@inproceedings{zhang2015categorical,
  title={From categorical to numerical: Multiple transitive distance learning and embedding},
  author={Zhang, Kai and Wang, Qiaojun and \textit{et al.}},
booktitle = {2015 SIAM International Conference on Data Mining},
pages = {46-54},
year={2015}
}

@inproceedings{ma2015software,
  title={Software watermarking using return-oriented programming},
  author={Ma, Haoyu and Lu, Kangjie and \textit{et al.}},
  booktitle={10th ACM Symposium on Information, Computer and Communications Security},
  pages={369--380},
  year={2015}
}

@inproceedings{ren2014droidmarking,
  title={Droidmarking: resilient software watermarking for impeding android application repackaging},
  author={Ren, Chuangang and Chen, Kai and Liu, Peng},
  booktitle={29th ACM/IEEE International Conference on Automated Software Engineering},
  pages={635--646},
  year={2014}
}

@inproceedings{arefi2018faros,
  title={FAROS: illuminating in-memory injection attacks via provenance-based whole-system dynamic information flow tracking},
  author={Arefi, Meisam Navaki and Alexander, Geoffrey and \textit{et al.}},
  booktitle={48th Annual IEEE/IFIP International Conference on Dependable Systems and Networks},
  pages={231--242},
  year={2018}
}
@article{nissim2014novel,
  title={Novel active learning methods for enhanced PC malware detection in windows OS},
  author={Nissim, Nir and Moskovitch, Robert and \textit{et al.}},
  journal={Expert Systems with Applications},
  volume={41},
  number={13},
  pages={5843--5857},
  year={2014}
}

@article{zimba2017malware,
  title={Malware-free intrusion: a novel approach to Ransomware infection vectors},
  author={Zimba, Aaron},
  journal={International Journal of Computer Science and Information Security},
  volume={15},
  number={2},
  pages={317},
  year={2017}
}

@inproceedings{yuan2014droid,
  title={Droid-sec: deep learning in android malware detection},
  author={Yuan, Zhenlong and Lu, Yongqiang and \textit{et al.}},
  booktitle={ACM SIGCOMM Computer Communication Review},
  year={2014}
}


@article{gao2018saql,
  title={SAQL: a stream-based query system for real-time abnormal system behavior detection},
  author={Gao, Peng and Xiao, Xusheng and \textit{et al.}},
  journal={arXiv preprint arXiv:1806.09339},
  year={2018}
}

@misc{powershellinject,
  author={},
  title = {\url{https://www.powershellempire.com/?page_id=273}},
  year ={2018}
}

@inproceedings{tang2018node,
  title={NodeMerge: template based efficient data reduction for big-data causality analysis},
  author={Yutao Tang, and Ding Li, and \textit{et al.}},
  booktitle={25th ACM Conference on Computer and Communications Security},
  year={2018}
}
@inproceedings{liu2018towards,
  title={Towards a timely causality analysis for enterprise security},
  author={Liu, Yushan and Zhang, Mu and \textit{et al.}},
  booktitle={Network and Distributed Systems Security Symposium},
  year={2018}
}

@inproceedings{arp2014drebin,
  title={DREBIN: effective and explainable detection of android malware in your pocket.},
  author={Arp, Daniel and Spreitzenbarth, Michael and \textit{et al.}},
  booktitle={Ndss},
  volume={14},
  pages={23--26},
  year={2014}
}

@inproceedings{hou2017hindroid,
  title={Hindroid: an intelligent android malware detection system based on structured heterogeneous information network},
  author={Hou, Shifu and Ye, Yanfang and \textit{et al.}},
  booktitle={23rd ACM SIGKDD International Conference on Knowledge Discovery and Data Mining},
  pages={1507--1515},
  year={2017},
  organization={ACM}
}

@inproceedings{dimjavsevic2016evaluation,
  title={Evaluation of android malware detection based on system calls},
  author={Dimja{\v{s}}evi{\'c}, Marko and Atzeni, Simone and \textit{et al.}},
  booktitle={2016 ACM on International Workshop on Security And Privacy Analytics},
  pages={1--8},
  year={2016},
  organization={ACM}
}

@inproceedings{wu2014droiddolphin,
  title={DroidDolphin: a dynamic Android malware detection framework using big data and machine learning},
  author={Wu, Wen-Chieh and Hung, Shih-Hao},
  booktitle={2014 Conference on Research in Adaptive and Convergent Systems},
  pages={247--252},
  year={2014},
  organization={ACM}
}

@inproceedings{david2015deepsign,
  title={Deepsign: deep learning for automatic malware signature generation and classification},
  author={David, Omid E and Netanyahu, Nathan S},
  booktitle={Neural Networks (IJCNN), 2015 International Joint Conference on},
  pages={1--8},
  year={2015},
  organization={IEEE}
}

@article{saleh2017multi,
  title={Multi-context features for detecting malicious programs},
  author={Saleh, Moustafa and Li, Tao and Xu, Shouhuai},
  journal={Journal of Computer Virology and Hacking Techniques},
  pages={1--13},
  year={2017},
  publisher={Springer}
}

@article{kipf2016semi,
  title={Semi-supervised classification with graph convolutional networks},
  author={Kipf, Thomas N and Welling, Max},
  journal={arXiv preprint arXiv:1609.02907},
  year={2016}
}

@article{bengio2013representation,
  title={Representation learning: A review and new perspectives},
  author={Bengio, Yoshua and Courville, Aaron and Vincent, Pascal},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence},
  volume={35},
  number={8},
  pages={1798--1828},
  year={2013},
  publisher={IEEE}
}

@inproceedings{defferrard2016convolutional,
  title={Convolutional neural networks on graphs with fast localized spectral filtering},
  author={Defferrard, Micha{\"e}l and Bresson, Xavier and \textit{et al.}},
  booktitle={Advances in Neural Information Processing Systems},
  pages={3844--3852},
  year={2016}
}

@article{bruna2013spectral,
  title={Spectral networks and locally connected networks on graphs},
  author={Bruna, Joan and Zaremba, Wojciech and Szlam, Arthur and \textit{et al.}},
  journal={arXiv preprint arXiv:1312.6203},
  year={2013}
}

@inproceedings{hamilton2017inductive,
  title={Inductive representation learning on large graphs},
  author={Hamilton, Will and Ying, Zhitao and \textit{et al.}},
  booktitle={Advances in Neural Information Processing Systems},
  pages={1024--1034},
  year={2017}
}

@article{hamilton2017representation,
  title={Representation learning on graphs: Methods and applications},
  author={Hamilton, William L and Ying, Rex and Leskovec, Jure},
  journal={arXiv preprint arXiv:1709.05584},
  year={2017}
}

@article{velickovic2017graph,
  title={Graph attention networks},
  author={Velickovic, Petar and Cucurull, Guillem and \textit{et al.}},
  journal={arXiv preprint arXiv:1710.10903},
  year={2017}
}

@inproceedings{hardy2016dl4md,
  title={DL4MD: A deep learning framework for intelligent malware detection},
  author={Hardy, William and Chen, Lingwei and \textit{et al.}},
  booktitle={International Conference on Data Mining},
  pages={61},
  year={2016},
  organization={The Steering Committee of The World Congress in Computer Science, Computer Engineering and Applied Computing (WorldComp)}
}

@inproceedings{saxe2015deep,
  title={Deep neural network based malware detection using two dimensional binary program features},
  author={Saxe, Joshua and Berlin, Konstantin},
  booktitle={10th International Conference on Malicious and Unwanted Software (MALWARE)},
  pages={11--20},
  year={2015},
  organization={IEEE}
}

@article{sun2012mining,
  title={Mining heterogeneous information networks: principles and methodologies},
  author={Sun, Yizhou and Han, Jiawei},
  journal={Synthesis Lectures on Data Mining and Knowledge Discovery},
  volume={3},
  number={2},
  pages={1--159},
  year={2012},
  publisher={Morgan \& Claypool Publishers}
}

@inproceedings{krizhevsky2012imagenet,
  title={Imagenet classification with deep convolutional neural networks},
  author={Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E},
  booktitle={Advances in Neural Information Processing Systems},
  pages={1097--1105},
  year={2012}
}

@inproceedings{atwood2016diffusion,
  title={Diffusion-convolutional neural networks},
  author={Atwood, James and Towsley, Don},
  booktitle={Advances in Neural Information Processing Systems},
  pages={1993--2001},
  year={2016}
}

@inproceedings{chen2016xgboost,
  title={Xgboost: A scalable tree boosting system},
  author={Chen, Tianqi and Guestrin, Carlos},
  booktitle={22nd ACM SIGKDD International Conference on Knowledge Discovery and Data Mining},
  pages={785--794},
  year={2016},
  organization={ACM}
}

@article{falliere2011w32,
  title={W32. stuxnet dossier},
  author={Falliere, Nicolas and Murchu, Liam O and Chien, Eric},
  journal={White paper, Symantec Corp., Security Response},
  volume={5},
  number={6},
  pages={29},
  year={2011}
}

@article{mutz2006anomalous,
  title={Anomalous system call detection},
  author={Mutz, Darren and Valeur, Fredrik and \textit{et al.}},
  journal={ACM Transactions on Information and System Security (TISSEC)},
  volume={9},
  number={1},
  pages={61--93},
  year={2006},
  publisher={ACM}
}

@article{hofmeyr1998intrusion,
  title={Intrusion detection using sequences of system calls},
  author={Hofmeyr, Steven A and Forrest, Stephanie and Somayaji, Anil},
  journal={Journal of Computer Security},
  volume={6},
  pages={151--180},
  year={1998},
  publisher={IOS Press}
}

@article{jones2000computer,
  title={Computer system intrusion detection: a survey},
  author={Jones, Anita K and Sielken, Robert S},
  journal={Computer Science Technical Report},
  pages={1--25},
  year={2000}
}


@inproceedings{spathoulas2009usin,
  title={Using a fuzzy inference system to reduce false positives in intrusion detection},
  author={Spathoulas, Georgios P and Katsikas, Sokratis K},
  booktitle={16th International Conference on Systems, Signals and Image Processing},
  pages={1--4},
  year={2009},
}

@misc{airrtea,
title = {Automated incident response: respond to every alert},
author={Kevin Broughton},
  howpublished="\url{https://swimlane.com/blog/automated-incident-response-respond-every-alert/}",
  year = {2017},
}

@misc{hmaitmth,
  author={FireEye},
  title = {How many alerts is too many to handle},
  howpublished = "\url{https://www2.fireeye.com/StopTheNoise-IDC-Numbers-Game-Special-Report.html}",
  year ={2014}
}

@inproceedings{pki,
  title={A complete overview of trusted certificates},
  author={Hendric, William},
  booktitle={CA/Browser Forum},
  year={2015},
}

@misc{airrtea,
title = {W32. Stuxnet Dossier Symantec Whitepaper (February 2011)},
author={Nicholas Falliere, Liam O’Murchu, and Eric Chien},
  howpublished="\url{https://www.symantec.com/content/en/us/enterprise/media/security_response/whitepapers/w32_stuxnet_dossier.pdf}",
  year = {2011},
}

@inproceedings{verleysen2005curse,
  title={The curse of dimensionality in data mining and time series prediction},
  author={Verleysen, Michel and Fran{\c{c}}ois, Damien},
  booktitle={International Work-Conference on Artificial Neural Networks},
  pages={758--770},
  year={2005},
  organization={Springer}
}

@inproceedings{boriah2008similarity,
  title={Similarity measures for categorical data: A comparative evaluation},
  author={Boriah, Shyam and Chandola, Varun and Kumar, Vipin},
  booktitle={SIAM International Conference on Data Mining},
  pages={243--254},
  year={2008},
  organization={SIAM}
}

@article{shi2017survey,
  title={A survey of heterogeneous information network analysis},
  author={Shi, Chuan and Li, Yitong and \textit{et al.}},
  journal={IEEE Transactions on Knowledge and Data Engineering},
  volume={29},
  number={1},
  pages={17--37},
  year={2017},
  publisher={IEEE}
}

@inproceedings{noble2003graph,
  title={Graph-based anomaly detection},
  author={Noble, Caleb C and Cook, Diane J},
  booktitle={ACM International Conference on Knowledge Discovery and Data Mining},
  pages={631--636},
  year={2003},
}
@inproceedings{Das:2007,
 author = {Das, Kaustav and Schneider, Jeff},
 title = {Detecting Anomalous Records in Categorical Datasets},
 booktitle = {13th International Conference on Knowledge Discovery and Data Mining},
 year = {2007},
 isbn = {978-1-59593-609-7},
 location = {San Jose, California, USA},
 pages = {220--229},
 numpages = {10}
} 

@article{sun2011pathsim,
  title={Pathsim: Meta path-based top-k similarity search in heterogeneous information networks},
  author={Sun, Yizhou and Han, Jiawei and \textit{et al.}},
  journal={VLDB Endowment},
  year={2011},
  publisher={Citeseer}
}

@misc{ark2014global,
  title={Global Advanced Threat Landscape Survey},
  author={Ark, Cyber},
  year={2014}
}

@inproceedings{LinCCT0CL18,
  author    = {Ying Lin and
               Zhengzhang Chen and
               \textit{et al.}},
  title     = {Collaborative Alert Ranking for Anomaly Detection},
  booktitle = {27th {ACM} International Conference on Information
               and Knowledge Management},
  pages     = {1987--1995},
  year      = {2018}
}

@inproceedings{LuoCTSLCY18,
  author    = {Chen Luo and
               Zhengzhang Chen and
               \textit{et al.}},
  title     = {{TINET:} Learning Invariant Networks via Knowledge Transfer},
  booktitle = {24th {ACM} {SIGKDD} International Conference on
               Knowledge Discovery {\&} Data Mining},
  pages     = {1890--1899},
  year      = {2018}
}

@inproceedings{CaoCCTLL18,
  author    = {Cheng Cao and
               Zhengzhang Chen and
               \textit{et al.}},
  title     = {Behavior-based Community Detection: Application to Host Assessment
               In Enterprise Information Networks},
  booktitle = {27th {ACM} International Conference on Information
               and Knowledge Management},
  pages     = {1977--1985},
  year      = {2018}
}

@inproceedings{DongCWT0LLC17,
  author    = {Boxiang Dong and
               Zhengzhang Chen and
               \textit{et al.}},
  title     = {Efficient Discovery of Abnormal Event Sequences in Enterprise Security
               Systems},
  booktitle = {26th {ACM} International Conference on Information and Knowledge
               Management},
  pages     = {707--715},
  year      = {2017}
}

@inproceedings{ChenTSCZ16,
  author    = {Ting Chen and
               Lu An Tang and
               \textit{et al.}},
  title     = {Entity Embedding-Based Anomaly Detection for Heterogeneous Categorical
               Events},
  booktitle = {Twenty-Fifth International Joint Conference on
               Artificial Intelligence},
  pages     = {1396--1403},
  year      = {2016}
}

@inproceedings{chen2017task,
  title={Task-guided and path-augmented heterogeneous network embedding for author identification},
  author={Chen, Ting and Sun, Yizhou},
  booktitle={Tenth ACM International Conference on Web Search and Data Mining},
  pages={295--304},
  year={2017}
}

